Rotated Robustness: A Training-Free Defense against Bit-Flip Attacks on Large Language Models

Bit-flip corruption of quantized weights poses a serious reliability threat to Large Language Models (LLMs), as even a small number of weight faults can trigger catastrophic model degradation. We show that such failures can be strongly amplified when corrupted weights are coupled to high-sensitivity activation channels. Based on this observation, we propose Rotated Robustness (RoR), a training-free sensitivity-aware hierarchical rotation that applies matched orthogonal transformations to activations and weights, redistributing sensitive channel contributions across feature dimensions while preserving the underlying linear mapping in exact arithmetic. Across eight evaluated LLMs, RoR matches or exceeds all compared methods in the number of cumulative PBS flips sustained before PPL exceeds 100 within the 100-flip evaluation horizon. Under BER-based random bit-flip injection, no RoR failures are observed in the evaluated 1,000-trial experiments for the tested models. Under defense-aware SPoF reconstruction, RoR increases the cost of reproducing specified one-bit catastrophic failures to thousands of deployed INT8 bit changes. RoR also preserves downstream-task utility under PBS perturbations. On NVIDIA H200 at batch size 8, RoR incurs 0.097\%--0.584\% persistent storage overhead, 5.2\%--14.1\% Prefill overhead, and 0.5\%--9.8\% Decode overhead across four representative models. These results show that sensitivity-aware hierarchical rotation provides a practical approach to improving the bit-flip robustness of quantized LLM Linear weights.

==> README_FINAL_BIOS.txt <==
RoR TIFS R1 source package with author biographies
==================================================

Basis
-----
This package is based on the user-provided RoR-IEEE_v2.0(1).zip,
which corresponds to the R1 revision accepted by the editorial office.
The original manuscript text, equations, figures, tables, bibliography,
and the existing revision-mark switch are retained.

Changes
-------
1. main.tex now inputs sections/09_author_biographies.tex after the bibliography.
2. Added IEEEtran-native biographies for Deng Liu and Song Chen.
3. No portrait image files are included yet. IEEEtran's native framed
   "PLACE PHOTO HERE" placeholder is used for each author.
4. The source package defaults to clean mode:
       \markedfalse
   Change it to \markedtrue to render the existing \rev{...} passages in blue.

Portrait insertion
------------------
The default IEEEtran biography photo box is 1 inch wide by 1.25 inches high.
When portrait files are ready, place them in the figures/ directory and
change the biography environment openings to:

Deng Liu:
\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]
{figures/Deng_Liu.jpg}}]{Deng Liu}

Song Chen:
\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]
{figures/Song_Chen.jpg}}]{Song Chen}

Compilation
-----------
From the package root, run:
  pdflatex -interaction=nonstopmode main.tex
  bibtex main
  pdflatex -interaction=nonstopmode main.tex
  pdflatex -interaction=nonstopmode main.tex

The clean-mode build with biographies was freshly compiled from the delivered
archive and checked at 15 pages. The first 14 pages render identically to the
supplied clean R1 PDF. The final page retains the references and places both
biographies with photo placeholders in the available lower portion of the
right column.

Note
----
The generated PDF is a layout preview for review, not a claim that the final
production proof has been approved by IEEE. Replace placeholders with the
actual author portraits before final submission if portraits are to be included.


==> figures/RQ1_random_table.csv <==
Model,BER,Method,Trials,Median_PPL,Mean_PPL,Max_PPL,Failures,Fail_Rate_%,Flip_Count_Mean,Flip_Count_Std,Source_CSV
Llama2-7B,0.0003,Baseline,1000,6.316192641333741,7.275886391114604,933.567380737256,1,0.1,15542040.617,3941.5506610882126,Llama2-7B/Random_Llama2-7B_Baseline_BER0.0003_seedscan.csv
Llama2-7B,0.0003,FaR,1000,8.699807821632094,8.708576302576372,9.240276685498522,0,0.0,15542040.617,3941.5506610882126,"Llama2-7B/Random_Llama2-7B_FaR[0.0005, 5]_BER0.0003_seedscan.csv"
Llama2-7B,0.0003,RADAR,1000,9211.18704388565,11369.504154004395,104913.17660058328,1000,100.0,15542040.617,3941.5506610882126,"Llama2-7B/Random_Llama2-7B_RADAR[512, 1]_BER0.0003_seedscan.csv"
Llama2-7B,0.0003,QuaRot-Had,1000,6.257013164116454,6.2570527733759915,6.363815560662518,0,0.0,15542040.617,3941.5506610882126,Llama2-7B/Random_Llama2-7B_QuaRot-Had_BER0.0003_seedscan.csv
Llama2-7B,0.0003,RoR,1000,6.263879405087595,6.263047285279779,6.3671104583076445,0,0.0,15542040.617,3941.5506610882126,"Llama2-7B/Random_Llama2-7B_RoR[6, 0.30]_BER0.0003_seedscan.csv"
Qwen2.5-7B,0.0003,Baseline,1000,8.598659595060116,105.92636831371934,32470.949928911792,34,3.4,15660334.184,3956.436826553219,Qwen2.5-7B/Random_Qwen2.5-7B_Baseline_BER0.0003_seedscan.csv
Qwen2.5-7B,0.0003,FaR,1000,10.718653838982618,10.7250649220755,11.381919020572548,0,0.0,15660334.184,3956.436826553219,"Qwen2.5-7B/Random_Qwen2.5-7B_FaR[0.0005, 5]_BER0.0003_seedscan.csv"
Qwen2.5-7B,0.0003,RADAR,1000,5335.075248749811,10980.271448318634,299258.1515886123,1000,100.0,15660334.184,3956.436826553219,"Qwen2.5-7B/Random_Qwen2.5-7B_RADAR[512, 1]_BER0.0003_seedscan.csv"
Qwen2.5-7B,0.0003,QuaRot-Had,1000,8.277247842421044,8.276549972915348,8.405644335101572,0,0.0,15660334.184,3956.436826553219,Qwen2.5-7B/Random_Qwen2.5-7B_QuaRot-Had_BER0.0003_seedscan.csv
Qwen2.5-7B,0.0003,RoR,1000,8.284546578524761,8.285086993660524,8.406121109730925,0,0.0,15660334.184,3956.436826553219,"Qwen2.5-7B/Random_Qwen2.5-7B_RoR[6, 0.30]_BER0.0003_seedscan.csv"
Llama-3.2-1B,0.0003,Baseline,1000,12.22820254582192,12.836146835782005,152.53717219707238,1,0.1,2335296.917,1506.6865010091924,Llama-3.2-1B/Random_Llama-3.2-1B_Baseline_BER0.0003_seedscan.csv
Llama-3.2-1B,0.0003,FaR,1000,18.480129955605907,18.52797024872543,20.37623269531186,0,0.0,2335296.917,1506.6865010091924,"Llama-3.2-1B/Random_Llama-3.2-1B_FaR[0.0005, 5]_BER0.0003_seedscan.csv"
Llama-3.2-1B,0.0003,RADAR,1000,122426.83127388448,179449.9493728456,2446725.295143717,1000,100.0,2335296.917,1506.6865010091924,"Llama-3.2-1B/Random_Llama-3.2-1B_RADAR[512, 1]_BER0.0003_seedscan.csv"
Llama-3.2-1B,0.0003,QuaRot-Had,1000,11.840791622914171,11.838937391856518,12.205381733139928,0,0.0,2335296.917,1506.6865010091924,Llama-3.2-1B/Random_Llama-3.2-1B_QuaRot-Had_BER0.0003_seedscan.csv
Llama-3.2-1B,0.0003,RoR,1000,11.844112707415665,11.838307226554166,12.239029262816056,0,0.0,2335296.917,1506.6865010091924,"Llama-3.2-1B/Random_Llama-3.2-1B_RoR[6, 0.30]_BER0.0003_seedscan.csv"
Qwen2.5-0.5B,0.0003,Baseline,1000,16.083995596066337,16.888594932260172,225.89255143555528,2,0.2,858717.896,914.2520177368689,Qwen2.5-0.5B/Random_Qwen2.5-0.5B_Baseline_BER0.0003_seedscan.csv
Qwen2.5-0.5B,0.0003,FaR,1000,17.78236306389147,17.88942579354423,30.41010832495264,0,0.0,858717.896,914.2520177368689,"Qwen2.5-0.5B/Random_Qwen2.5-0.5B_FaR[0.0005, 5]_BER0.0003_seedscan.csv"
Qwen2.5-0.5B,0.0003,RADAR,1000,216768.2309387364,534474.6177187294,70450039.32223773,1000,100.0,858717.896,914.2520177368689,"Qwen2.5-0.5B/Random_Qwen2.5-0.5B_RADAR[512, 1]_BER0.0003_seedscan.csv"
Qwen2.5-0.5B,0.0003,QuaRot-Had,1000,15.027801328572323,15.031657289844286,15.446134460730796,0,0.0,858717.896,914.2520177368689,Qwen2.5-0.5B/Random_Qwen2.5-0.5B_QuaRot-Had_BER0.0003_seedscan.csv
Qwen2.5-0.5B,0.0003,RoR,1000,15.11866008329731,15.120677388599615,15.659590106289034,0,0.0,858717.896,914.2520177368689,"Qwen2.5-0.5B/Random_Qwen2.5-0.5B_RoR[6, 0.25]_BER0.0003_seedscan.csv"

